Digging for the Truth: Photon Archeology with GLAST

Stecker, Malkan and Scully, have shown how ongoing deep surveys of galaxy luminosity functions, spectral energy distributions and backwards evolution models of star formation rates can be used to calculate the past history of intergalactic photon densities for energies from 0.03 eV to the Lyman limit at 13.6 eV and for redshifts out to 6 (called here the intergalactic background light or IBL). From these calculations of the IBL at various redshifts, they predict the present and past optical depth of the universe to high energy gamma-rays owing to interactions with photons of the IBL and the 2.7 K CMB. We discuss here how this proceedure can be reversed by looking for sharp cutoffs in the spectra of extragalactic gamma-ray sources such as blazars at high redshifts in the multi-GeV energy range with GLAST. By determining the cutoff energies of sources with known redshifts, we can refine our determination of the IBL photon densities in the past, i.e., the "archeo-IBL", and therefore get a better measure of the past history of the total star formation rate. Conversely, observations of sharp high energy cutoffs in the gamma-ray spectra of sources at unknown redshifts can be used instead of spectral lines to give a measure of their redshifts.

==> FAQ.txt <==
% $Id: FAQ.txt,v 1.14 2005/12/01 16:16:27 frank Exp $

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% This document lists a number of questions/answers to help you in using
% the aipproc class file.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Multiple \caption's in a figure environment
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

How can I use several \caption commands inside a "figure" environment?

   Inside the "figure" environment of the aipproc class this is not
   possible as the class supports only a single caption (in order to
   automatically place it according to the chosen layout).

   If you urgently need several captions (for example, to place two
   separate figures side by side to save space) you can use the
   "ltxfigure" environment instead which corresponds to the standard
   LaTeX version of the figure environment. Please note, that this
   means that you have to manually position and format the captions
   according AIP style.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Multiple author addresses
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

How can I specify that an author has more than one address?

   Inside \author use address={primary address} for the primary
   address of the author and altaddress={secondary address} for the
   other address. More than 2 addresses are not supported though you
   can, of course, add all of the additional ones in altaddress (see
   also the example in the template file).

   In \layoutstyle{arlo} the key "altaddress" is ignored so there
   additional addresses will not print.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Sorting and presenting citations
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

How can I get my citations sorted if they appear like [2,1,3,4] ?

    Use \documentclass[sort]{aipproc}

    (only possible if the natbib package is installed)

    Without natbib the package cite can help.

-------------------------------------

How can I get my citations compressed like [1-4] if they are
consecutive?

    Use \documentclass[sort&compress]{aipproc}

    (only possible if the natbib package is installed)

    Without natbib the package cite can help.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Symbols and characters in math
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

My math formula shows upright lowercase greek letters, which doesn't
look nice, what can I do?

   Try the option mathptmx (now the default) instead of mathptm.

-------------------------------------

I need bold symbols but the don't show up.

   Unfortunately the class design requires Times fonts which have no
   bold symbols (unless you have the commercial MathTime fonts).

   If you desperately need bold symbols you can either try the bm
   package (which gives you "poor mans bold" by overprinting
   characters) or you can use the class option "nomathfonts", which
   will use Computer Modern Math Fonts for math. The latter violates
   the design specifications of AIP so you may have to check with the
   editor of your paper.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Processing errors
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

When I process the a document I get the error message:

\@begindocumenthook ...gtempa }\citestyle 
    {\csname AIP\AIPcitestylese... 
l.81 \begin{document} 

   Your installation contains "natbib.sty" in a very old
   version. Please upgrade this package.

   Alternatively you may try to use the option "nonatbib" but this
   doesn't work with all layouts.

-------------------------------------

When I process the document I get the error message:

! LaTeX Error: Counter too large.
...
l.289 \maketitle

   Your document most likely contains many authors with many different
   addresses. The AIP classes only support a limited amount of
   different addresses, since they are labeled with footnote symbols.

   If you need more addresses you might try

      \renewcommand\XFMaddressmarkstyle{\alph}

   after the \layoutstyle declaration. This will produce lowercase
   letters as markers which is not according to the AIP spec but
   better than failure.



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Printing problems
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


I have specified the option "letterpaper", but my margins are still
wrong when the PostScript file is printed.

    The paper format is typically also specified in the program that
    turns the LaTeX output into PostScript. For example, some dvips
    installations have A4 as their default paper (typically those in
    Europe). In that case you have to call the dvips program with the
    option "-t letter" to ensure that the resulting PostScript file
    has the correct margins.

    For other printer drivers you have to check in the driver
    documentation.



-------------------------------------

The aipcheck.tex document says everything is "ok", but printing my
PcTeX installation can't print the document correctly.

    Prior to version 5 (July 2003) PCTeX did not have virtual font support and
    could not use the LaTeX versions that required it.  Users with pre-v5 can
    upgrade for as little as $0 to $29.  See http://www.pctex.com for details.


-------------------------------------

The aipcheck.tex document says everything is "ok", but printing my
document gives strange errors like, wrong or missing characters,
strange spacing between characters, or errors like

 Font ptmb8t at Resolution 540 not found, characters will be left
 blank

What is wrong?

   The most likely cause is that your printer driver can't handle
   virtual fonts, i.e., that it is unable to support the standard
   LaTeX font packages (PSNFSS). All freeware distributions and nearly
   all commercial distributions support LaTeX properly. However there
   are installations that are incomplete in this respect!

   You can test this by trying the following simple document:

 \documentclass{article}

 \usepackage{times,mathptm}

 \begin{document}
 A standard LaTeX document in Times with Times Math: $a+ \alpha = \sum \beta$
 \end{document}

   If this does not print then check with your TeX supplier.

   As an emergency workaround you can use the option "cmfonts" but
   this gives you a document not containing the right fonts (according
   to AIP/ARLO proceeding specs).




%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Support for ARLO journal
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

The ARLO journal no longer uses LaTeX as input. However, for processing older
documents the code support for ARLO is still part of the distribution, see the
README.txt file for instructions.

-------------------------------------


